The conditional colour-magnitude distribution: III. A study of galaxy colour- and luminosity-dependent counts-in-cells statistics

The conditional colour-magnitude distribution (CCMD) model connects the galaxy colour-luminosity distribution with dark matter halo mass, which has been constrained in Xu et al. by jointly modelling the two-point correlation functions of a large galaxy sample of the Sloan Digital Sky Survey (SDSS) in fine bins of galaxy colour and luminosity. We test the CCMD model of the galaxy-halo connection using counts-in-cells (CIC) statistics by comparing CCMD model predictions with SDSS measurements for 16 subsamples of galaxies in various luminosity and colour bins. In addition, we compare SDSS measurements with three analytic models of CIC distribution. The CCMD model provides a good description of the SDSS CIC measurements for most subsamples. The exceptions are the void probability functions and CIC distributions with cell radius 5 Mpc/h for a few subsamples in the luminous bins, which are not well described by the analytic models, either. For these subsamples, in general, removing the Sloan Great Wall from SDSS or introducing velocity bias to the CCMD model does not resolve the disagreement. Finally, with the help of the CCMD mocks, we investigate the cause of the variations of the galaxy counts in cells. For small cells or cells with a low mean galaxy count, the variation reflects effects from fluctuations in both the matter environment and the halo occupation distribution, while for large cells or cells with a high mean galaxy count, the environment effect dominates. We discuss the implications of our work for investigating galaxy assembly bias.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.3 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 23 April 2024
%
% Copyright (C) Royal Astronomical Society 2024, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
